The Calibration of Polycyclic Aromatic Hydrocarbon Dust Emission as a Star Formation Rate Indicator in the AKARI NEP Survey

Polycyclic aromatic hydrocarbon (PAH) dust emission has been proposed as an effective extinction-independent star formation rate (SFR) indicator in the mid-infrared (MIR), but this may depend on conditions in the interstellar medium. The coverage of the AKARI/Infrared Camera (IRC) allows us to study the effects of metallicity, starburst intensity, and active galactic nuclei on PAH emission in galaxies with $f_{\nu}(L18W)\lesssim 19$ AB mag. Observations include follow-up, rest-frame optical spectra of 443 galaxies within the AKARI North Ecliptic Pole survey that have IRC detections from 7-24 $\mu$m. We use optical emission line diagnostics to infer SFR based on H$\alpha$ and [O II]$\lambda\lambda 3726,3729$ emission line luminosities. The PAH 6.2 $\mu$m and PAH 7.7 $\mu$m luminosities ($L(PAH\ 6.2\ \mu m)$ and $L(PAH\ 7.7\ \mu m)$, respectively) derived using multi-wavelength model fits are consistent with those derived from slitless spectroscopy within 0.2 dex. $L(PAH\ 6.2\ \mu m)$ and $L(PAH\ 7.7\ \mu m)$ correlate linearly with the 24 $\mu$m-dust corrected H$\alpha$ luminosity only for normal, star-forming ``main-sequence" galaxies. Assuming multi-linear correlations, we quantify the additional dependencies on metallicity and starburst intensity, which we use to correct our PAH SFR calibrations at $0<z<1.2$ for the first time. We derive the cosmic star formation rate density (SFRD) per comoving volume from $0.15 \lesssim z \lesssim 1$. The PAH SFRD is consistent with that of the far-infrared and reaches an order of magnitude higher than that of uncorrected UV observations at $z\sim1$. Starburst galaxies contribute $\gtrsim 0.7$ of the total SFRD at $z\sim1$ compared to main-sequence galaxies.

==> datafile4new.txt <==
Title: The Calibration of Polycyclic Aromatic Hydrocarbon Dust Emission as a 
       Star Formation Rate Indicator in the AKARI NEP Survey 
Authors: Kim H.K., Malkan M.A., Takagi T., Oi N., Burgarella D., Miyaji T., 
         Shim H., Matsuhara H., Goto T., Ohyama Y., Buat V., Kim S.J. 
Table: Calibration sample emission line fluxes and physical properties 
================================================================================
Byte-by-byte Description of file: datafile4new.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label    Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---         Name     Galaxy name
  20- 26 F7.3   deg         RAdeg    Right Ascension in decimal degrees (J2000)
  28- 33 F6.3   deg         DEdeg    Declination in decimal degrees (J2000)
  35- 39 F5.3   ---         z        Spectroscopic Redshift
  41- 46 F6.2   10-19W/m2   fOII     The [O II] flux; 10-16erg/s/cm2
  48- 52 F5.2   10-19W/m2 e_fOII     Mean error on fOII
  54- 58 F5.2   10-19W/m2   fHb      H-beta flux; 10-16erg/s/cm2
  60- 64 F5.2   10-19W/m2 e_fHb      Mean error on fHb
  66- 70 F5.2   10-19W/m2   fOIII    The [O III]5007 flux; 10-16erg/s/cm2
  72- 76 F5.2   10-19W/m2 e_fOIII    Mean error on fOIII
  78- 82 F5.2   10-19W/m2   fHa      H-alpha flux; 10-16erg/s/cm2
  84- 88 F5.2   10-19W/m2 e_fHa      Mean error on fHa
  90- 94 F5.2   10-19W/m2   fNII     The [N II]6584 flux; 10-16erg/s/cm2
  96-100 F5.2   10-19W/m2 e_fNII     Mean error on fNII
 102-106 F5.2   [solMass]   logM*    Log stellar mass
 108-112 F5.2   [solLum]    logLTIR  Log total infrared luminosity
 114-121 E8.2   10-7J/s     LPAH6.2  PAH 6.2 micron luminosity
 123-130 E8.2   10-7J/s     LPAH7.7  PAH 7.7 micron luminosity
--------------------------------------------------------------------------------
61017806           269.047 66.632 0.487   0.00  0.00  2.58  0.08  1.78  0.10 12.44  0.24  3.70  0.26 10.38 11.49 4.47e+42 1.45e+43 
61018416           268.719 66.648 0.395   1.38  0.11  0.97  0.06  0.64  0.11  6.61  0.15  2.83  0.16 10.36 11.11 3.25e+42 1.14e+43 
61019580           268.737 66.680 0.116   0.00  0.00  5.34  0.11  6.32  0.19 22.66  0.12  6.02  0.15  9.36  9.34 8.05e+40 2.71e+41 
61019692           268.836 66.685 0.390   0.00  0.00  1.59  0.05  0.37  0.10  7.73  0.12  2.63  0.12  9.92 10.65 1.12e+42 3.88e+42 
61020407           268.616 66.704 0.454   1.96  0.12  2.37  0.08  1.40  0.09 14.71  0.22  6.31  0.28 10.03 11.12 4.97e+42 1.73e+43 
61020730           268.602 66.714 0.447   3.77  0.14  2.00  0.07  2.27  0.10  8.57  0.34  1.79  0.36  9.83 10.91 1.14e+42 3.66e+42 
61021881           268.622 66.746 0.391   0.00  0.00  0.95  0.11  0.15  0.13  4.79  0.18  1.94  0.17 10.91 11.16 3.19e+42 9.94e+42 
49548              268.894 66.635 0.487   1.95  0.19  0.00  0.00  0.00  0.00  5.98  0.24  2.08  0.25 10.09 10.82 1.68e+42 5.81e+42 
61008794           268.825 66.385 0.387   0.00  0.00  0.74  0.04  0.35  0.07  4.32  0.06  1.74  0.06 10.23 10.97 1.29e+42 4.06e+42 
61011850           268.771 66.474 0.326   0.00  0.00  2.21  0.05  0.53  0.05 12.61  0.14  4.87  0.15 10.20 10.96 3.40e+42 1.18e+43 
61012218           268.738 66.484 0.254   0.00  0.00  0.88  0.05  0.49  0.08  4.56  0.07  1.68  0.09  9.83 10.27 6.87e+41 2.32e+42 
61013214           268.719 66.513 0.275   0.00  0.00  1.26  0.06  1.26  0.10  6.70  0.11  2.31  0.11 10.36 10.35 2.36e+42 8.51e+42 
61015848           268.521 66.577 0.064   0.00  0.00  7.82  0.10 23.92  0.24 34.90  0.18  4.44  0.17  8.94  9.03 4.02e+40 1.35e+41 
61024571           268.619 66.847 0.049   0.00  0.00  0.00  0.00  0.00  0.00  0.79  0.02  0.27  0.01  9.61  9.41 1.89e+41 6.69e+41 
61011946           268.955 66.476 0.240   0.00  0.00  1.28  0.09  1.94  0.10  8.39  0.11  2.39  0.10  9.76 10.28 1.11e+42 3.89e+42 
61014608           268.876 66.549 0.237   0.00  0.00  0.66  0.08  0.96  0.09  3.44  0.09  0.91  0.09 10.08 10.21 4.48e+41 1.51e+42 
61016537           268.811 66.596 0.198   0.00  0.00  0.56  0.07  0.74  0.13  4.24  0.12  1.30  0.11  9.51  9.65 4.97e+41 1.72e+42 
61016555           268.801 66.597 0.199   0.00  0.00  1.74  0.09  0.59  0.13 11.44  0.17  4.07  0.17  9.67  9.71 5.67e+41 1.95e+42 
AGN206             269.123 66.413 0.460   1.77  0.05  0.99  0.03  0.49  0.05  5.04  0.13  2.23  0.13 10.21 10.94 2.20e+42 7.61e+42 
AGN246             269.153 66.438 0.392   0.00  0.00  2.36  0.04  2.94  0.08 10.33  0.13  3.44  0.16 10.11 10.85 9.67e+41 3.05e+42 
AGN356             269.045 66.509 0.460   4.89  0.20  2.68  0.08  1.60  0.27 18.91  0.54  6.39  0.49 10.17 11.27 2.62e+42 8.46e+42 
MIRS1614           268.980 66.399 0.285   0.00  0.00  1.42  0.04  2.81  0.04  5.47  0.07  1.06  0.06  9.35 10.32 2.89e+41 9.25e+41 
AGN169             268.617 66.383 0.275   0.00  0.00  0.20  0.01  0.19  0.01  0.74  0.02  0.18  0.03  9.92 10.56 1.71e+42 5.94e+42 
MIRS1641           268.650 66.400 0.265   0.00  0.00  2.81  0.05  2.16  0.05 12.37  0.09  3.49  0.12  9.76 10.42 9.86e+41 3.33e+42 
MIRS3318           268.442 66.556 0.392   1.44  0.20  0.74  0.05  1.01  0.14  5.01  0.13  1.61  0.13  9.87 10.59 1.91e+42 6.61e+42 
AGN493             268.381 66.738 0.458   0.44  0.08  0.32  0.05  0.38  0.14  1.84  0.23  0.67  0.19 10.56 10.59 3.52e+42 1.24e+43 
MIRS3828           268.408 66.822 0.450   0.87  0.06  0.69  0.03  0.34  0.05  3.82  0.17  1.69  0.16 10.38 10.47 2.24e+42 7.39e+42 
MIRS4049           268.454 66.796 0.357   0.63  0.07  0.60  0.06  0.13  0.06  5.00  0.25  1.51  0.23 10.13 10.87 1.00e+42 3.17e+42 
MIRS4121           268.472 66.763 0.456   0.91  0.04  0.47  0.03  0.32  0.14  2.52  0.16  1.10  0.15 10.13 10.87 1.01e+42 3.18e+42 
MIRS4365           268.379 66.766 0.455   0.69  0.12  1.40  0.07  0.40  0.12  7.68  0.39  3.26  0.41 11.06 11.16 2.52e+42 9.65e+42 
MIRS5465           268.394 66.644 0.369   0.00  0.00  0.51  0.04  0.45  0.06  2.73  0.14  1.06  0.13  9.83 10.59 1.35e+42 4.50e+42 
AGN599             268.706 66.653 0.395   0.00  0.00  0.80  0.03  0.32  0.06  6.40  0.07  2.63  0.07 10.25 11.00 1.37e+42 4.32e+42 
AGN770             268.770 66.808 0.388   0.59  0.04  0.59  0.02  0.16  0.03  4.54  0.04  1.59  0.04  9.95 10.95 1.26e+42 4.05e+42 
MIRS6682           268.643 66.850 0.447   0.00  0.00  0.51  0.04  0.17  0.04  1.78  0.16  0.89  0.20 10.00 10.04 1.22e+42 4.21e+42 
MIRS4265           268.955 66.760 0.324   0.50  0.06  0.83  0.03  0.48  0.04  5.63  0.26  2.47  0.13  9.86 10.03 9.72e+41 3.45e+42 
AGN443             269.377 66.830 0.448   0.53  0.07  0.77  0.04  0.27  0.06  2.76  0.17  1.12  0.18  9.86 10.60 5.40e+41 1.70e+42 
MIRS1811           268.403 66.419 0.830   1.48  0.12  1.09  0.12  0.79  0.08  5.32  0.23  1.97  0.29 10.19 10.86 7.68e+42 2.65e+43 
61020728           268.621 66.713 0.449   0.90  0.19  1.03  0.05  0.35  0.09  6.86  0.20  2.04  0.24 10.28 11.05 1.55e+42 4.87e+42 
47907              268.899 66.616 1.019   0.79  0.17  0.00  0.00  0.00  0.00  1.79  0.25  0.86  0.25 10.50 11.56 1.22e+43 4.16e+43 
GCL8_7             268.988 66.586 0.284   2.08  0.21  1.15  0.05  3.01  0.25  2.93  0.17  0.05  0.62  9.64 10.06 2.95e+41 9.82e+41 
zsel17682          268.611 66.517 0.601   0.99  0.06  0.58  0.07  0.30  0.08  0.00  0.00  0.00  0.00 10.61 11.34 5.57e+42 1.92e+43 
61012820           268.348 66.501 0.603   0.93  0.13  0.51  0.10  0.35  0.11  0.00  0.00  0.00  0.00 10.84 11.61 1.02e+43 3.57e+43 
61016050           268.158 66.583 0.536   3.03  0.32  2.71  0.12  1.38  0.20  0.00  0.00  0.00  0.00 10.03 11.12 6.56e+42 2.29e+43 
61020141           268.338 66.694 0.669   2.11  0.10  1.95  0.08  0.94  0.18  0.00  0.00  0.00  0.00 10.45 11.52 8.07e+42 2.96e+43 
61020179           268.060 66.695 0.490   2.07  0.37  2.33  0.12  1.42  0.12  0.00  0.00  0.00  0.00 10.04 11.10 6.18e+42 2.16e+43 
61020289           268.098 66.698 0.606   1.23  0.15  0.58  0.09  1.01  0.19  0.00  0.00  0.00  0.00 10.48 11.21 4.09e+42 1.41e+43 
61020572           268.367 66.708 0.583   1.50  0.09  1.37  0.07  0.79  0.17  0.00  0.00  0.00  0.00 10.32 11.03 5.23e+42 1.81e+43 
61020770           268.444 66.713 0.457   0.71  0.19  0.30  0.08  0.41  0.13  0.00  0.00  0.00  0.00  9.94 11.05 3.71e+42 1.27e+43 
58699              268.489 66.741 0.584   1.00  0.16  0.74  0.09  0.51  0.20  0.00  0.00  0.00  0.00 10.39 11.39 8.34e+42 2.84e+43 
61012137           269.034 66.484 0.679   0.94  0.11  0.77  0.09  0.57  0.16  0.00  0.00  0.00  0.00 10.51 11.30 9.83e+42 3.41e+43 
61014415           268.876 66.541 0.452   0.42  0.12  0.51  0.10  0.30  0.12  0.00  0.00  0.00  0.00 10.94 11.20 6.13e+42 2.05e+43 
AGN190             269.214 66.403 0.615   1.98  0.04  1.42  0.05  1.34  0.04  0.00  0.00  0.00  0.00  9.98 11.04 1.59e+42 5.12e+42 
AGN231             269.275 66.425 0.698   0.38  0.14  0.18  0.04  0.17  0.07  0.00  0.00  0.00  0.00 10.93 11.73 7.54e+42 2.39e+43 
AGN243             269.265 66.434 0.488   0.64  0.27  0.28  0.05  0.16  0.07  0.00  0.00  0.00  0.00 10.21 10.95 1.21e+42 3.82e+42 
AGN353             269.267 66.512 0.806   0.34  0.05  0.53  0.07  0.39  0.15  0.00  0.00  0.00  0.00 10.41 11.54 8.59e+42 3.14e+43 
GCL4_8             268.986 66.401 0.669   0.42  0.11  0.00  0.00  0.29  0.10  0.00  0.00  0.00  0.00 10.53 11.27 2.55e+42 8.04e+42 
GCL4_9             268.934 66.406 0.724   0.67  0.04  0.42  0.06  0.27  0.06  0.00  0.00  0.00  0.00 10.52 11.63 6.06e+42 1.95e+43 
AGN151             268.986 66.373 0.697   1.60  0.12  1.67  0.07  0.69  0.09  0.00  0.00  0.00  0.00 10.22 11.27 9.20e+42 3.23e+43 
AGN167             268.997 66.379 0.466   0.44  0.06  0.00  0.00  0.54  0.05  0.00  0.00  0.00  0.00 10.33 10.84 1.75e+42 6.25e+42 
AGN238             268.975 66.426 0.532   0.75  0.12  0.21  0.03  0.24  0.12  0.00  0.00  0.00  0.00 10.01 11.12 5.04e+42 1.75e+43 
AGN253             269.105 66.448 0.533   1.97  0.10  1.58  0.03  0.60  0.12  0.00  0.00  0.00  0.00 10.16 10.84 1.75e+42 5.89e+42 
AGN377             268.768 66.524 0.761   0.57  0.07  0.97  0.04  0.22  0.12  0.00  0.00  0.00  0.00 10.49 11.59 1.31e+43 4.45e+43 
AGN434             268.745 66.594 0.700   1.18  0.09  0.92  0.04  1.29  0.08  0.00  0.00  0.00  0.00 10.75 11.26 1.28e+43 4.47e+43 
MIRL3180           268.666 66.530 0.815   0.66  0.08  0.83  0.08  0.18  0.08  0.00  0.00  0.00  0.00 10.33 11.44 3.94e+42 1.28e+43 
GCL1_4             268.405 66.555 0.496   1.38  0.16  0.67  0.06  7.78  0.17  0.00  0.00  0.00  0.00 10.16 11.29 2.73e+42 8.90e+42 
GCL11_2            268.363 66.564 0.765   1.02  0.06  0.32  0.05  0.55  0.11  0.00  0.00  0.00  0.00 10.84 11.48 7.61e+42 2.67e+43 
GCL11_12           268.436 66.589 0.577   2.01  0.16  1.19  0.05  0.75  0.07  0.00  0.00  0.00  0.00 10.32 11.45 9.42e+42 3.21e+43 
AGN342             268.469 66.498 0.459   0.48  0.19  0.62  0.05  0.14  0.06  0.00  0.00  0.00  0.00 10.39 10.87 1.93e+42 6.52e+42 
AGN348             268.356 66.499 0.602   2.19  0.06  1.22  0.05  1.14  0.07  0.00  0.00  0.00  0.00 10.25 11.30 4.94e+42 1.81e+43 
AGN430             268.390 66.584 0.584   0.58  0.16  0.60  0.05  1.50  0.09  0.00  0.00  0.00  0.00 10.38 11.10 4.70e+42 1.62e+43 
MIRS2109           268.392 66.448 0.533   2.95  0.16  1.30  0.07  1.04  0.14  0.00  0.00  0.00  0.00  9.68 10.67 1.77e+42 6.14e+42 
AGN676             268.478 66.879 0.572   0.87  0.05  0.00  0.00  0.58  0.05  0.00  0.00  0.00  0.00 10.57 11.43 1.30e+43 4.55e+43 
AGN694             268.422 66.838 0.593   1.26  0.13  2.13  0.09  0.64  0.10  0.00  0.00  0.00  0.00 10.43 11.41 9.84e+42 3.39e+43 
AGN779             268.434 66.740 0.672   0.53  0.04  0.82  0.03  0.72  0.12  0.00  0.00  0.00  0.00 10.55 11.07 5.39e+42 1.90e+43 
AGN680             268.729 66.869 0.539   1.73  0.10  1.02  0.05  0.64  0.10  0.00  0.00  0.00  0.00  9.91 11.05 3.79e+42 1.30e+43 
MIRS3630           268.851 66.588 0.533   0.51  0.05  0.88  0.06  0.26  0.12  0.00  0.00  0.00  0.00 10.05 10.84 1.69e+42 6.08e+42 
AGN584             269.229 66.673 0.563   1.58  0.09  0.00  0.00  0.68  0.12  0.00  0.00  0.00  0.00 10.47 11.12 3.34e+42 1.12e+43 
MIRS4630           269.175 66.728 0.541   0.78  0.05  0.97  0.06  0.87  0.15  0.00  0.00  0.00  0.00 10.20 10.96 4.43e+42 1.54e+43 
61020697           268.079 66.709 0.627   1.06  0.18  0.45  0.14  0.74  0.15  0.00  0.00  0.00  0.00 10.91 11.70 2.12e+42 5.40e+42 
isa53666           269.162 66.474 0.621   0.52  0.07  0.26  0.06  0.47  0.05  0.00  0.00  0.00  0.00 10.60 11.11 9.14e+42 3.15e+43 
AGN189             268.949 66.397 0.636   0.56  0.09  0.00  0.00  1.57  0.13  0.00  0.00  0.00  0.00 10.89 11.20 5.94e+42 2.02e+43 
AGN400             268.724 66.549 0.622   3.07  0.05  1.40  0.06  1.32  0.05  0.00  0.00  0.00  0.00 10.19 11.12 4.91e+42 1.70e+43 
t5108              268.504 66.682 0.390   0.68  0.12  0.80  0.11  0.26  0.10  0.00  0.00  0.00  0.00  9.89  9.97 8.06e+41 2.84e+42 
AGN156             269.107 66.377 0.546   0.49  0.07  0.27  0.04  0.65  0.15  0.00  0.00  0.00  0.00  9.98 11.03 4.40e+41 1.18e+42 
AGN214             269.078 66.416 0.698   0.63  0.06  0.77  0.07  0.58  0.11  0.00  0.00  0.00  0.00 10.25 11.05 3.93e+42 1.30e+43 
AGN805             268.980 66.601 0.792   0.31  0.04  0.11  0.03  0.23  0.11  0.00  0.00  0.00  0.00 10.45 11.59 5.53e+42 1.80e+43 
AGN183             268.783 66.390 0.446   0.82  0.15  1.29  0.06  0.50  0.08  0.00  0.00  0.00  0.00 10.13 10.94 4.27e+42 1.48e+43 
AGN442             268.323 66.831 0.584   0.14  0.03  0.11  0.02  0.17  0.03  0.00  0.00  0.00  0.00 10.13 10.80 3.67e+42 1.25e+43 
MIRS6305           268.829 66.898 0.566   0.47  0.07  0.00  0.00  0.13  0.05  0.00  0.00  0.00  0.00 10.26 11.05 3.83e+42 1.27e+43 
isa38717           268.942 66.812 0.828   2.22  0.03  1.23  0.28  2.61  0.09  0.00  0.00  0.00  0.00 10.26 11.65 1.72e+42 5.06e+42 
GCL4_16            268.772 66.431 0.632   1.11  0.08  0.67  0.07  0.37  0.04  0.00  0.00  0.00  0.00 10.10 11.15 1.97e+42 6.37e+42 
MIRS4453           269.033 66.746 0.392   0.34  0.02  0.15  0.00  0.06  0.01  0.45  0.01  0.19  0.01  9.59 10.59 5.38e+41 1.72e+42 
MIRS2168           268.641 66.448 0.363   0.32  0.11  0.33  0.00  0.13  0.00  1.96  0.03  0.98  0.05 10.53 10.72 3.11e+42 1.08e+43 
MIRS1823           268.721 66.422 0.302   0.00  0.00  0.14  0.00  0.14  0.01  0.74  0.01  0.22  0.01  9.68 10.61 1.38e+42 4.68e+42 
MIRS5009           268.850 66.693 0.325   0.00  0.00  0.71  0.01  0.78  0.02  3.20  0.02  1.11  0.03 10.01 10.73 2.06e+42 7.06e+42 
MIRS4293           269.143 66.765 0.328   0.00  0.00  0.97  0.02  0.28  0.02  4.21  0.02  1.78  0.02 10.11 10.49 1.58e+42 5.49e+42 
MIRS4322           269.002 66.775 0.206   0.00  0.00  1.92  0.03  1.36  0.00  7.90  0.04  2.72  0.03  9.61 10.27 4.78e+41 1.61e+42 
MIRS5499_F04_25    269.239 66.649 0.167   0.00  0.00  1.61  0.03  0.78  0.00  9.69  0.04  3.74  0.03 10.11 10.10 7.66e+41 2.62e+42 
MIRS2100           269.320 66.448 0.262   0.00  0.00  0.74  0.00  0.35  0.02  2.84  0.04  1.01  0.02  9.61 10.28 2.65e+41 8.18e+41 
MIRS5026           268.799 66.688 0.301   0.00  0.00  0.61  0.02  0.71  0.02  2.34  0.02  0.61  0.02  9.38 10.40 1.06e+41 2.72e+41 
MIRS4864           268.698 66.704 0.389   2.12  0.04  1.34  0.02  1.03  0.01  4.88  0.03  1.91  0.02  9.40 10.38 1.18e+42 4.13e+42 
MIRS5795           268.961 66.619 0.175   0.00  0.00  1.77  0.02  3.86  0.02  5.44  0.02  0.94  0.01  8.98  9.64 6.09e+40 1.88e+41 
MIRS3356           269.122 66.569 0.296   0.00  0.00  0.25  0.03  0.15  0.01  0.98  0.02  0.40  0.01  9.75 10.51 6.55e+41 2.28e+42 
MIRS4434           269.038 66.757 0.393   1.04  0.04  0.67  0.02  0.26  0.02  3.20  0.03  1.30  0.03 10.14 10.88 1.03e+42 3.23e+42 
MIRS3490_F00_21    269.052 66.573 0.298   0.00  0.00  0.72  0.00  0.27  0.02  4.17  0.02  2.02  0.02 10.07 10.76 1.04e+42 3.25e+42 
MIRS4375           268.678 66.754 0.453   0.27  0.02  0.27  0.01  0.00  0.00  1.35  0.00  0.65  0.00 10.01 10.08 1.27e+42 4.37e+42 
MIRS4903           268.840 66.700 0.394   0.56  0.04  0.68  0.00  0.12  0.00  3.63  0.03  1.99  0.02  9.84 10.96 1.52e+42 5.31e+42 
MIRS2613           268.568 66.498 0.452   0.22  0.01  0.22  0.00  0.06  0.02  1.31  0.00  0.70  0.00 10.03 11.04 1.80e+42 6.16e+42 
MIRS4232           268.778 66.778 0.388   0.49  0.04  0.50  0.02  0.11  0.00  2.13  0.03  1.10  0.04  9.97 10.69 6.64e+41 2.09e+42 
MIRS4653           269.190 66.727 0.412   0.27  0.04  0.00  0.00  0.08  0.01  1.60  0.03  1.52  0.04 10.23 11.03 3.68e+42 1.27e+43 
MIRS1174           269.380 66.347 0.616   0.59  0.02  0.40  0.00  0.22  0.03  0.00  0.00  0.00  0.00 10.51 11.61 1.02e+43 3.71e+43 
MIRS1907           269.310 66.425 0.534   0.60  0.05  0.31  0.01  0.30  0.04  0.00  0.00  0.00  0.00 11.11 11.31 5.43e+42 1.84e+43 
MIRS1730_F08_02    268.821 66.407 0.390   1.19  0.04  1.14  0.02  0.93  0.03  0.00  0.00  0.00  0.00 11.01 11.07 9.59e+42 3.35e+43 
MIRS1908_F08_00    268.828 66.425 0.429   1.05  0.04  1.92  0.02  0.38  0.02  0.00  0.00  0.00  0.00 10.74 11.46 1.40e+43 4.84e+43 
MIRS5265_F04_16    269.298 66.674 0.393   1.09  0.05  1.34  0.02  0.50  0.01  0.00  0.00  0.00  0.00 10.33 11.10 4.43e+42 1.52e+43 
MIRS4021           269.082 66.799 0.547   0.29  0.00  0.41  0.00  0.10  0.02  0.00  0.00  0.00  0.00 10.70 11.48 4.19e+42 1.32e+43 
MIRS2502           268.581 66.483 0.681   0.50  0.03  0.70  0.02  0.11  0.03  0.00  0.00  0.00  0.00 10.58 11.64 1.47e+43 5.00e+43 
MIRS2833           268.444 66.517 0.505   0.68  0.02  0.30  0.02  0.36  0.02  0.00  0.00  0.00  0.00  9.95 10.72 2.56e+42 8.89e+42 
MIRS3269           268.405 66.555 0.497   0.81  0.07  0.49  0.04  3.42  0.03  0.00  0.00  0.00  0.00 10.14 11.29 2.76e+42 9.13e+42 
MIRS4957           268.760 66.698 0.483   1.86  0.04  0.00  0.00  0.87  0.01  0.00  0.00  0.00  0.00  9.99 11.05 4.28e+42 1.48e+43 
MIRS4128           268.637 66.781 0.599   0.45  0.02  0.36  0.03  0.07  0.01  0.00  0.00  0.00  0.00 10.31 11.05 1.62e+42 5.02e+42 
MIRS5304           269.084 66.668 0.457   0.51  0.00  0.56  0.00  0.26  0.04  0.00  0.00  0.00  0.00 10.75 11.56 1.52e+42 3.98e+42 
MIRS5838           269.320 66.614 0.461   0.58  0.04  0.45  0.02  0.07  0.01  0.00  0.00  0.00  0.00  9.97 10.96 3.39e+42 1.19e+43 
MIRS1782           269.208 66.418 0.616   0.31  0.04  0.34  0.04  0.14  0.03  0.00  0.00  0.00  0.00 10.48 11.22 4.18e+42 1.45e+43 
MIRS4252           268.629 66.772 0.598   0.25  0.02  0.03  0.01  0.09  0.03  0.00  0.00  0.00  0.00 10.49 11.01 4.73e+42 1.67e+43 
MIRS4785           268.721 66.714 0.540   1.76  0.03  0.94  0.00  0.68  0.03  0.00  0.00  0.00  0.00  9.81 10.81 2.40e+42 8.31e+42 
MIRS2140_F10_12    269.173 66.451 0.474   0.38  0.02  0.33  0.02  0.32  0.02  0.00  0.00  0.00  0.00 10.63 11.45 9.80e+42 3.41e+43 
MIRS2094           269.026 66.448 0.536   0.49  0.04  0.32  0.00  0.15  0.00  0.00  0.00  0.00  0.00 10.45 11.55 4.93e+42 1.60e+43 
MIRS2027           269.286 66.441 0.483   0.56  0.05  0.72  0.02  0.16  0.02  0.00  0.00  0.00  0.00 10.42 11.17 3.72e+42 1.29e+43 
MIRS5300_F00_20    269.016 66.665 0.459   1.53  0.03  0.00  0.00  0.41  0.01  0.00  0.00  0.00  0.00 10.07 11.15 4.80e+42 1.63e+43 
SCAMZ-70157        269.079 66.801 0.459   0.89  0.03  0.55  0.01  0.40  0.00  0.00  0.00  0.00  0.00  9.77 10.84 1.71e+42 6.24e+42 
MIRS3239           269.129 66.558 0.459   1.00  0.02  0.52  0.00  0.46  0.00  0.00  0.00  0.00  0.00  9.51 10.57 9.18e+41 3.37e+42 
MIRS4512           269.060 66.739 0.622   0.22  0.01  0.27  0.00  0.21  0.05  0.00  0.00  0.00  0.00 10.23 11.29 2.72e+42 8.78e+42 
SCAMZ-35262        268.691 66.473 0.465   0.25  0.02  0.21  0.00  0.05  0.01  0.00  0.00  0.00  0.00 10.13 10.33 1.29e+42 4.36e+42 
MIRS4739           269.169 66.716 0.538   0.49  0.02  0.45  0.02  0.13  0.02  0.00  0.00  0.00  0.00 10.12 11.26 7.14e+41 1.94e+42 
MIRS1809           268.672 66.421 0.633   0.74  0.03  0.66  0.01  0.31  0.02  0.00  0.00  0.00  0.00 10.33 11.04 5.40e+42 1.87e+43 
J175209.5+664044.5 268.040 66.679 0.089   0.00  0.00  9.27  5.37  7.46  4.33 33.45 19.40  7.54  4.37  9.75  9.74 3.93e+41 1.40e+42 
J175220.8+662558.0 268.087 66.433 0.052  11.99  6.95  4.28  2.48  2.69  1.56 16.55  9.60  5.79  3.36  9.47  9.72 3.05e+41 1.08e+42 
J175234.3+663842.8 268.143 66.645 0.117   0.00  0.00  2.89  1.68  0.00  0.00 10.34  6.00  4.14  2.40 10.48 10.48 1.40e+42 4.92e+42 
J175417.4+662347.2 268.573 66.396 0.142  10.40  6.03  4.17  2.42  4.01  2.32 15.34  8.90  3.75  2.18  9.47 10.14 1.91e+41 5.91e+41 
J175438.9+664310.6 268.662 66.720 0.080   0.00  0.00  0.00  0.00  0.00  0.00 14.60  8.47  1.35  0.79  9.80  9.77 4.63e+41 1.49e+42 
J175521.8+662155.8 268.841 66.366 0.117   0.00  0.00  3.24  1.88  0.00  0.00  5.15  2.99  0.75  0.43  9.26  9.91 2.06e+41 6.96e+41 
J175557.4+662441.8 268.989 66.412 0.285   0.00  0.00  5.46  3.16  0.00  0.00 33.21 19.26  5.76  3.34  9.98 10.63 1.56e+42 5.38e+42 
J175639.9+664800.5 269.167 66.800 0.088   0.00  0.00 20.95 12.15  0.00  0.00 60.22 34.93 26.74 15.51 10.54 10.52 2.81e+42 9.03e+42 
J175640.2+663026.5 269.168 66.507 0.246   0.00  0.00  4.68  2.71  3.73  2.16 29.63 17.19  9.13  5.30 10.09 10.54 7.42e+41 2.51e+42 
J175650.8+664444.8 269.212 66.746 0.086   0.00  0.00  0.00  0.00  0.00  0.00  7.32  4.25  2.44  1.41  9.92  9.73 3.27e+41 1.14e+42 
J175653.9+663922.1 269.225 66.656 0.167   0.00  0.00  9.29  5.39  7.78  4.51 99.92 57.95  8.72  5.05 10.36 10.53 3.09e+42 1.10e+43 
J175732.1+665239.1 269.384 66.878 0.222  26.28 15.24 10.25  5.95  0.00  0.00 57.28 33.22 24.67 14.31 10.11 10.83 2.53e+42 8.73e+42 
J175821.4+662856.0 269.589 66.482 0.087   0.00  0.00  3.41  1.98  2.33  1.35 18.58 10.77  5.86  3.40 10.10 10.66 1.72e+42 5.93e+42 
J175827.6+665111.8 269.615 66.853 0.118   0.00  0.00  5.64  3.27  0.00  0.00 27.56 15.98 10.26  5.95 10.50 10.49 1.80e+42 6.37e+42 
J175833.9+664310.4 269.641 66.720 0.048   0.00  0.00  0.00  0.00  5.14  2.98 37.09 21.52  1.80  1.05  9.11  9.37 1.09e+41 3.80e+41 
J175306.8+663429.9 268.279 66.575 0.172   1.01  0.59  0.00  0.00  0.53  0.30  1.02  0.59  0.44  0.26 10.22 10.53 1.33e+42 4.49e+42 
J175141.3+662357.8 267.922 66.399 0.278   2.98  1.73  1.85  1.07  0.83  0.48  8.98  5.21  3.86  2.24 10.39 11.15 5.00e+42 1.72e+43 
J175318.8+664439.6 268.328 66.744 0.286   1.06  0.61  0.47  0.27  0.33  0.19  2.14  1.24  0.15  0.09 10.42 10.46 3.22e+42 1.11e+43 
J175821.5+662446.5 269.590 66.413 0.087 109.49 63.50  5.67  3.29 10.92  6.33 91.42 53.02  3.66  2.12  9.30  9.96 2.33e+41 7.83e+41 
J175549.7+664210.2 268.957 66.703 0.087   0.00  0.00  0.00  0.00  0.00  0.00  3.18  1.84  1.55  0.90  9.30  9.11 1.45e+41 4.91e+41 
J175103.2+665344.9 267.764 66.896 0.117  40.93 23.74 17.53 10.17 17.45 10.12 60.21 34.92 15.63  9.06  9.58 10.31 7.18e+41 2.46e+42 
J175126.4+665308.3 267.860 66.886 0.078   3.43  1.99  0.79  0.46  1.15  0.67  3.91  2.27  0.65  0.38  8.93  9.23 2.79e+40 1.04e+41 
J175150.9+670145.8 267.962 67.029 0.264   0.81  0.47  0.46  0.27  0.00  0.00  3.07  1.78  1.46  0.85 10.08 10.85 9.83e+41 3.09e+42 
J175202.2+661739.4 268.009 66.294 0.284   3.23  1.87  1.64  0.95  2.75  1.59  6.74  3.91  1.90  1.10 10.28 11.02 1.42e+42 4.47e+42 
J175244.8+670536.2 268.187 67.093 0.319   1.03  0.60  1.15  0.67  0.00  0.00  2.49  1.44  1.14  0.66 10.00 10.75 8.07e+41 2.51e+42 
J175336.5+670431.0 268.402 67.075 0.105   2.38  1.38  1.33  0.77  0.00  0.00  5.97  3.46  2.48  1.44  9.87  9.65 4.62e+41 1.66e+42 
J175349.8+670347.2 268.458 67.063 0.301   0.60  0.35  0.60  0.35  0.21  0.12  3.29  1.91  1.24  0.72 10.42 10.47 2.93e+42 1.04e+43 
J175403.8+660851.1 268.516 66.148 0.199  20.66 11.98 13.99  8.11  7.37  4.28 57.20 33.18 23.01 13.35  9.81 10.87 2.80e+42 9.68e+42 
J175418.9+661723.3 268.579 66.290 0.269   0.68  0.40  0.00  0.00  0.00  0.00  1.91  1.11  0.68  0.40 10.16 10.39 2.61e+42 9.39e+42 
J175448.5+670607.7 268.702 67.102 0.378   1.33  0.77  1.10  0.64  0.50  0.29  4.31  2.50  1.76  1.02  9.85 10.95 2.21e+42 8.07e+42 
J175544.4+661319.0 268.935 66.222 0.270   0.58  0.34  0.24  0.14  0.00  0.00  2.71  1.57  1.04  0.60 10.26 10.42 2.40e+42 8.53e+42 
J175625.0+670149.6 269.104 67.030 0.225   0.85  0.49  0.79  0.46  0.00  0.00  3.60  2.09  1.63  0.94 10.28 10.28 1.11e+42 3.94e+42 
J175756.3+670450.1 269.485 67.081 0.261  12.62  7.32  3.43  1.99  6.96  4.03 10.50  6.09  2.03  1.18  9.22 10.01 1.01e+42 3.49e+42 
J175806.0+670530.4 269.525 67.092 0.224   4.15  2.40  1.76  1.02  1.58  0.92  6.85  3.97  1.78  1.03  9.63 10.22 4.20e+41 1.50e+42 
J175829.6+665809.8 269.624 66.969 0.262   0.00  0.00  6.91  4.00  0.00  0.00 32.10 18.62  9.44  5.47 10.65 10.88 5.64e+42 1.91e+43 
J175857.5+670336.3 269.740 67.060 0.214   0.00  0.00  4.71  2.73  2.05  1.19 10.09  5.85  2.18  1.27 10.05 10.30 1.71e+42 6.11e+42 
J175908.8+665417.3 269.787 66.905 0.264   1.61  0.93  1.34  0.78  0.00  0.00  7.28  4.22  2.00  1.16 10.30 10.34 2.36e+42 8.42e+42 
J175911.4+670157.6 269.798 67.033 0.117   0.00  0.00  3.18  1.84  2.40  1.39 19.28 11.18  6.33  3.67  9.32 10.09 1.71e+41 5.36e+41 
J175958.8+663144.6 269.995 66.529 0.077   0.00  0.00  0.00  0.00  0.00  0.00  8.48  4.92  2.59  1.50  9.04  8.88 5.62e+40 1.91e+41 
J175729.3+670659.4 269.372 67.117 0.318   5.57  3.23  3.50  2.03  1.83  1.06  7.97  4.62  3.48  2.02  9.85 10.55 2.10e+42 7.13e+42 
J175744.6+660904.0 269.436 66.151 0.263   3.13  1.82  3.58  2.08  0.85  0.49 13.15  7.63  5.45  3.16 10.40 10.60 2.97e+42 9.89e+42 
J174840.9+665338.6 267.171 66.894 0.296   0.00  0.00  0.00  0.00  0.00  0.00 10.98  6.37  5.13  2.97 10.50 11.25 1.03e+43 3.58e+43 
J174919.4+664507.6 267.331 66.752 0.090   0.00  0.00  6.10  3.54  9.64  5.59 11.40  6.61  0.85  0.49  9.08  8.89 8.76e+40 2.97e+41 
J174931.3+665519.4 267.381 66.922 0.263   0.00  0.00  1.72  1.00  0.00  0.00  6.48  3.76  1.87  1.08 10.39 10.56 3.12e+42 1.12e+43 
J174939.6+670715.3 267.415 67.121 0.090   0.00  0.00  3.51  2.04  0.00  0.00 17.80 10.32  7.82  4.53 10.03 10.13 7.91e+41 2.80e+42 
J174942.4+664134.0 267.427 66.693 0.175   0.00  0.00  1.63  0.95  0.00  0.00  3.49  2.02  0.79  0.46  9.91  9.76 5.08e+41 1.80e+42 
J174947.9+664206.0 267.450 66.702 0.078   0.00  0.00  1.63  0.94  0.00  0.00  6.16  3.57  2.38  1.38  9.66  9.41 2.79e+41 9.88e+41 
J174959.6+671317.9 267.499 67.222 0.078   0.00  0.00  0.00  0.00  2.86  1.66  7.94  4.61  2.45  1.42  9.71  9.73 3.20e+41 1.13e+42 
J175010.1+664757.7 267.542 66.799 0.341   1.46  0.85  0.74  0.43  0.00  0.00  3.32  1.93  0.85  0.49 10.39 10.42 2.69e+42 9.70e+42 
J175017.3+663154.3 267.572 66.532 0.188   3.62  2.10  0.88  0.51  0.93  0.54  4.39  2.54  1.00  0.58  9.59 10.08 4.50e+41 1.53e+42 
J175037.0+665247.0 267.654 66.880 0.348   1.14  0.66  0.46  0.27  0.31  0.18  2.76  1.60  1.09  0.63 10.23 10.67 2.23e+42 7.61e+42 
J175044.2+663423.2 267.684 66.573 0.293   9.32  5.40  4.42  2.56  3.11  1.81 10.36  6.01  3.04  1.76 10.15 10.85 2.68e+42 9.17e+42 
J175049.1+653715.8 267.705 65.621 0.172   0.00  0.00  0.00  0.00  0.00  0.00  2.58  1.50  1.07  0.62  9.51  9.96 6.50e+41 2.24e+42 
J175053.0+655056.1 267.721 65.849 0.239   1.12  0.65  0.34  0.19  0.00  0.00  2.39  1.39  0.96  0.56  9.79  9.82 6.30e+41 2.26e+42 
J175054.8+670953.0 267.729 67.165 0.263   0.00  0.00  3.55  2.06  3.96  2.30 12.77  7.40  3.07  1.78 10.27 10.75 5.06e+42 1.74e+43 
J175055.0+653736.2 267.729 65.627 0.172   0.00  0.00  3.50  2.03  2.23  1.29 14.93  8.66  5.12  2.97  9.62  9.97 6.73e+41 2.23e+42 
J175056.9+671903.7 267.737 67.318 0.089   0.00  0.00  0.00  0.00  0.00  0.00  9.06  5.25  3.43  1.99  9.55  9.41 2.01e+41 7.09e+41 
J175104.7+660047.4 267.770 66.013 0.075   0.00  0.00 15.45  8.96 42.70 24.77 45.76 26.54  3.09  1.79  8.94  9.44 6.16e+40 1.89e+41 
J175121.6+654340.4 267.840 65.728 0.171   0.00  0.00  3.44  2.00  3.30  1.91 17.66 10.25  4.14  2.40  9.74  9.97 7.18e+41 2.56e+42 
J175127.3+654017.4 267.864 65.672 0.117   0.00  0.00  1.08  0.63  0.00  0.00 12.32  7.15  4.15  2.41  9.48  9.96 3.39e+41 1.15e+42 
J175130.7+654409.8 267.878 65.736 0.172  19.14 11.10  8.31  4.82  5.46  3.16 35.31 20.48 10.21  5.92  9.76 10.07 1.08e+42 3.61e+42 
J175132.3+672357.2 267.885 67.399 0.173   0.00  0.00  5.70  3.30  4.45  2.58 14.37  8.33  5.00  2.90  9.32  9.79 6.54e+41 2.30e+42 
J175132.7+655213.0 267.887 65.870 0.149   2.58  1.50  3.13  1.82  0.70  0.41  7.12  4.13  3.56  2.06  9.70  9.74 5.90e+41 2.12e+42 
J175134.7+655247.7 267.895 65.880 0.390   3.06  1.78  1.72  1.00  0.94  0.54  6.12  3.55  1.55  0.90 10.25 10.76 5.12e+42 1.77e+43 
J175140.4+671632.9 267.919 67.276 0.106   0.00  0.00  1.60  0.93  1.51  0.88 12.07  7.00  4.05  2.35  9.44  9.27 1.86e+41 6.48e+41 
J175147.5+653937.1 267.948 65.660 0.286   2.82  1.64  1.29  0.75  1.12  0.65  7.10  4.12  2.34  1.35 10.05 10.79 2.15e+42 7.37e+42 
J175153.2+653700.8 267.972 65.617 0.089   0.00  0.00  1.52  0.88  4.34  2.52 14.93  8.66  2.04  1.18  8.78  9.62 1.82e+40 4.44e+40 
J175158.6+672123.8 267.994 67.357 0.106   0.00  0.00  1.79  1.04  0.00  0.00 13.96  8.09  6.47  3.75 10.00 10.07 1.25e+42 4.48e+42 
J175230.9+655607.0 268.129 65.935 0.173   4.81  2.79  3.53  2.05  1.36  0.79  6.86  3.98  2.11  1.22  9.37  9.78 2.23e+41 7.51e+41 
J175303.5+652842.2 268.265 65.478 0.088  31.18 18.09 10.57  6.13 10.61  6.15 40.12 23.27 10.24  5.94  9.52  9.78 3.48e+41 1.23e+42 
J175304.5+653259.3 268.269 65.550 0.211   2.32  1.34  0.00  0.00  0.56  0.32  2.34  1.36  0.78  0.45  9.87 10.01 9.26e+41 3.30e+42 
J175314.5+654737.4 268.311 65.794 0.084   0.00  0.00  0.00  0.00  3.06  1.77  2.74  1.59  0.83  0.48  9.34  9.18 9.37e+40 3.16e+41 
J175314.9+653342.5 268.312 65.562 0.390   1.61  0.93  0.91  0.53  0.00  0.00  4.51  2.61  1.45  0.84 10.78 10.81 6.92e+42 2.48e+43 
J175317.2+655112.5 268.322 65.853 0.322   1.85  1.07  1.12  0.65  0.46  0.27  5.58  3.24  1.86  1.08  9.40 10.01 9.22e+41 3.18e+42 
J175318.6+670650.2 268.328 67.114 0.078   3.44  2.00  1.04  0.60  1.87  1.09  4.41  2.56  0.73  0.43  9.44  9.30 7.54e+40 2.53e+41 
J175338.5+660523.1 268.411 66.090 0.347   4.22  2.45  1.62  0.94  1.61  0.93 11.22  6.51  3.29  1.91  9.94 10.37 1.94e+42 6.46e+42 
J175345.2+655014.2 268.439 65.837 0.229   1.93  1.12  0.00  0.00  0.40  0.23  3.84  2.23  1.71  0.99  9.93 10.08 1.30e+42 4.65e+42 
J175405.6+654430.0 268.524 65.742 0.283   1.44  0.83  1.38  0.80  0.00  0.00  6.16  3.57  1.56  0.90 10.23 10.23 1.67e+42 5.92e+42 
J175410.9+652424.0 268.546 65.407 0.388   8.97  5.20  3.70  2.15  3.93  2.28 17.37 10.07  2.41  1.40  9.60 10.57 2.85e+42 1.01e+43 
J175413.7+654708.7 268.557 65.786 0.077   0.00  0.00  2.56  1.49  0.00  0.00 10.17  5.90  4.88  2.83  9.61  9.94 4.10e+41 1.40e+42 
J175439.0+671340.9 268.663 67.228 0.188   5.52  3.20  2.64  1.53  1.67  0.97  8.18  4.74  3.03  1.76  9.58  9.78 5.57e+41 1.82e+42 
J175444.2+652434.2 268.684 65.410 0.171   6.73  3.90  2.10  1.22  1.61  0.93 10.24  5.94  2.80  1.63  9.64 10.12 4.96e+41 1.68e+42 
J175449.1+653253.6 268.705 65.548 0.238   1.43  0.83  0.62  0.36  0.40  0.23  3.52  2.04  1.12  0.65  9.64  9.96 5.50e+41 1.83e+42 
J175458.4+653419.1 268.743 65.572 0.173   2.11  1.22  1.14  0.66  0.00  0.00  4.39  2.55  1.30  0.76 10.37 10.20 1.14e+42 4.05e+42 
J175519.4+660250.4 268.831 66.047 0.290   5.95  3.45  4.71  2.73  1.64  0.95 20.01 11.61  8.23  4.77  9.87 10.92 4.06e+42 1.42e+43 
J175531.7+671936.6 268.882 67.327 0.215   3.88  2.25  0.43  0.25  0.88  0.51  4.28  2.48  0.85  0.49  9.40 10.15 2.02e+41 6.26e+41 
J175536.9+670937.5 268.904 67.160 0.143   2.04  1.18  2.20  1.27  0.00  0.00 13.89  8.06  6.92  4.01 10.03 10.28 1.57e+42 5.33e+42 
J175539.5+652819.6 268.915 65.472 0.155   0.00  0.00  3.23  1.87  3.99  2.31 14.18  8.22  3.81  2.21  9.27  9.74 2.68e+41 8.60e+41 
J175550.8+654529.8 268.962 65.758 0.172   7.02  4.07  3.77  2.19  1.65  0.96 20.16 11.70  8.84  5.12  9.93 10.15 1.11e+42 3.94e+42 
J175551.0+660309.3 268.963 66.053 0.362   4.00  2.32  2.13  1.24  1.56  0.90  7.72  4.48  2.16  1.25 10.12 10.56 3.67e+42 1.23e+43 
J175557.2+652725.3 268.989 65.457 0.388   2.04  1.18  1.50  0.87  0.65  0.38  6.90  4.00  1.23  0.71 10.44 10.60 4.38e+42 1.47e+43 
J175559.9+655140.5 269.000 65.861 0.190   3.26  1.89  0.00  0.00  1.26  0.73  6.16  3.57  0.60  0.35  9.66  9.86 2.79e+41 9.27e+41 
J175617.2+654039.2 269.072 65.678 0.117  21.43 12.43  8.75  5.07 15.24  8.84 30.25 17.55  5.25  3.04  8.85  9.30 1.21e+41 3.94e+41 
J175624.4+655548.3 269.102 65.930 0.171   4.58  2.66  1.32  0.76  1.55  0.90  7.23  4.20  1.90  1.10  9.70  9.64 4.88e+41 1.68e+42 
J175626.9+652557.9 269.112 65.433 0.150  11.64  6.75  6.49  3.76  3.41  1.98 27.23 15.79  8.93  5.18  9.98 10.15 1.57e+42 5.15e+42 
J175627.7+655053.6 269.115 65.848 0.332   4.70  2.73  3.30  1.91  3.38  1.96 28.82 16.72  8.67  5.03  9.39 10.18 1.59e+42 5.51e+42 
J175635.1+655138.3 269.146 65.861 0.340   3.40  1.97  1.42  0.82  0.67  0.39  6.23  3.61  2.53  1.47  9.94 10.47 1.75e+42 5.94e+42 
J175713.3+653506.3 269.305 65.585 0.210   5.19  3.01  1.87  1.09  1.15  0.67  9.76  5.66  3.61  2.09  9.92 10.42 1.55e+42 5.25e+42 
J175714.2+671733.3 269.309 67.293 0.323   3.59  2.08  2.66  1.54  1.69  0.98  8.26  4.79  2.82  1.64 10.42 11.04 7.68e+42 2.69e+43 
J175732.6+653731.0 269.386 65.625 0.378   2.09  1.21  1.11  0.64  0.87  0.51  7.08  4.11  0.48  0.28 11.18 11.16 1.27e+43 4.55e+43 
J175800.6+654001.8 269.503 65.667 0.256  55.30 32.08 21.82 12.66 67.58 39.19 76.62 44.44  8.57  4.97  9.53 10.95 1.26e+42 4.16e+42 
J175810.7+673612.6 269.545 67.603 0.174   0.00  0.00  0.65  0.38  0.00  0.00  6.65  3.86  3.21  1.86  9.72  9.54 3.84e+41 1.30e+42 
J175811.5+672714.1 269.548 67.454 0.327   2.99  1.73  1.51  0.87  0.63  0.37  7.93  4.60  2.19  1.27  9.89 10.57 1.32e+42 4.66e+42 
J175814.3+660545.2 269.560 66.096 0.292   4.48  2.60  1.85  1.07  0.58  0.34 16.56  9.61  5.18  3.01 10.60 10.57 3.79e+42 1.37e+43 
J175814.6+671505.3 269.561 67.251 0.326   2.16  1.25  1.19  0.69  0.00  0.00  6.01  3.49  2.55  1.48 10.05 10.65 1.62e+42 5.56e+42 
J175817.3+660017.4 269.572 66.005 0.324   5.45  3.16  2.53  1.47  1.72  1.00 10.37  6.02  2.38  1.38  9.86 10.31 1.88e+42 6.27e+42 
J175817.9+652743.3 269.575 65.462 0.326   7.42  4.30  3.10  1.80  1.90  1.10 12.87  7.46  3.10  1.80  9.98 10.80 3.62e+42 1.30e+43 
J175821.5+674357.2 269.590 67.733 0.079   0.00  0.00  0.00  0.00  0.00  0.00 11.52  6.68  2.64  1.53  9.37  9.18 1.66e+41 5.79e+41 
J175834.1+672659.3 269.642 67.450 0.220   8.60  4.99  3.43  1.99  3.56  2.07  9.68  5.61  2.63  1.52  9.46  9.91 7.44e+41 2.48e+42 
J175834.5+655333.5 269.644 65.893 0.171   2.47  1.43  0.00  0.00  0.00  0.00  4.37  2.54  1.67  0.97  9.57  9.51 3.21e+41 1.14e+42 
J175901.8+654334.1 269.758 65.726 0.283   2.48  1.44  1.46  0.85  0.41  0.24  8.48  4.92  3.03  1.76 10.58 10.99 4.66e+42 1.59e+43 
J175915.8+672343.7 269.816 67.395 0.198   5.25  3.04  3.17  1.84  3.59  2.08 12.37  7.18  2.50  1.45  9.77 10.71 2.13e+41 5.69e+41 
J175921.4+671812.3 269.839 67.303 0.215   1.78  1.03  0.00  0.00  0.00  0.00  5.45  3.16  1.23  0.71 10.28 10.52 1.99e+42 6.63e+42 
J175932.4+670536.0 269.885 67.093 0.307   7.36  4.27  2.72  1.58  2.51  1.45  6.44  3.74  1.54  0.89  9.87 10.32 1.71e+42 5.70e+42 
J175934.1+672016.5 269.892 67.338 0.301   2.04  1.18  1.23  0.71  0.00  0.00  5.08  2.94  1.23  0.71 10.15 10.41 1.18e+42 4.14e+42 
J175947.2+671929.6 269.947 67.325 0.175   9.74  5.65  3.47  2.01  5.69  3.30 13.80  8.01  2.55  1.48  9.87 10.14 8.02e+41 2.84e+42 
J175956.3+673807.7 269.985 67.635 0.055   2.98  1.73  1.34  0.78  4.41  2.56  4.99  2.89  0.66  0.38  8.72  8.68 5.25e+40 1.82e+41 
J180003.3+670043.3 270.014 67.012 0.087   0.00  0.00  0.00  0.00  0.00  0.00 10.62  6.16  3.95  2.29  9.19  9.02 7.76e+40 2.64e+41 
J180019.9+673802.2 270.083 67.634 0.175   4.17  2.42  2.38  1.38  1.33  0.77 11.69  6.78  4.64  2.69 10.26 10.14 1.45e+42 5.20e+42 
J180023.6+673736.5 270.098 67.627 0.079  13.23  7.67  4.81  2.79  3.77  2.19 17.12  9.93  4.39  2.55  9.52  9.49 3.32e+41 1.18e+42 
J180024.3+660824.7 270.102 66.140 0.286   2.39  1.38  1.90  1.10  0.60  0.35  8.35  4.84  3.32  1.93 10.45 10.83 2.55e+42 8.58e+42 
J180025.3+671456.4 270.106 67.249 0.260   1.03  0.60  0.00  0.00  0.00  0.00  5.68  3.29  2.75  1.59 10.27 10.80 1.59e+42 5.46e+42 
J180028.8+670129.4 270.120 67.025 0.087   0.00  0.00 12.67  7.35 10.83  6.28 36.37 21.09 11.20  6.50  9.46  9.91 1.70e+41 5.82e+41 
J180035.7+664944.7 270.149 66.829 0.087   0.00  0.00  0.00  0.00  5.69  3.30 27.42 15.90  9.61  5.57  9.92  9.72 4.62e+41 1.64e+42 
J180036.0+672931.3 270.150 67.492 0.221   5.01  2.91  3.38  1.96  0.87  0.51 13.46  7.81  6.44  3.73  9.85 10.16 8.42e+41 2.98e+42 
J180037.3+673300.8 270.156 67.550 0.137  17.75 10.29  7.71  4.47  8.10  4.70 18.57 10.77  3.58  2.07  9.24 10.14 5.92e+40 1.52e+41 
J180041.6+672659.5 270.174 67.450 0.174   4.74  2.75  3.50  2.03  0.70  0.41 11.07  6.42  4.08  2.36 10.03 10.05 1.03e+42 3.62e+42 
J180041.7+672807.6 270.174 67.469 0.305   1.57  0.91  0.79  0.46  0.00  0.00  4.97  2.88  1.48  0.86 10.32 10.56 1.70e+42 5.99e+42 
J180055.8+665926.6 270.233 66.991 0.314   1.13  0.66  0.87  0.51  0.00  0.00  3.53  2.05  1.56  0.90 10.17 10.29 1.92e+42 6.86e+42 
J180107.6+660053.6 270.282 66.015 0.237   5.69  3.30  4.26  2.47  1.63  0.95 17.00  9.86  6.70  3.88 10.37 10.62 4.50e+42 1.51e+43 
J180111.7+670652.8 270.299 67.115 0.220   5.16  2.99  3.18  1.84  1.51  0.87 11.11  6.45  4.06  2.36  9.73 10.20 5.85e+41 1.97e+42 
J180119.3+672130.0 270.331 67.358 0.055  15.07  8.74  0.00  0.00  0.00  0.00 18.57 10.77  5.68  3.29  9.20  9.02 1.13e+41 3.94e+41 
J180123.2+654950.0 270.347 65.831 0.363   3.57  2.07  2.41  1.40  1.09  0.64 14.53  8.43  6.95  4.03 10.61 10.98 1.03e+43 3.49e+43 
J180135.4+660201.7 270.398 66.034 0.229   2.03  1.18  1.22  0.71  0.47  0.27  5.01  2.91  2.22  1.29  9.93 10.17 6.84e+41 2.39e+42 
J180150.0+665321.6 270.459 66.889 0.086   0.00  0.00  5.30  3.07  2.12  1.23  9.83  5.70  2.99  1.74  9.31  9.13 1.51e+41 5.11e+41 
J180151.8+664952.7 270.466 66.831 0.066   0.00  0.00  0.00  0.00  0.00  0.00 16.38  9.50  6.89  4.00  9.69  9.68 3.44e+41 1.22e+42 
J180201.3+653006.2 270.505 65.502 0.291   1.71  0.99  1.45  0.84  0.51  0.29  8.57  4.97  3.31  1.92 10.68 10.66 4.01e+42 1.43e+43 
J180217.6+660057.2 270.574 66.016 0.229  10.80  6.26  3.66  2.12  8.55  4.96 10.54  6.11  1.65  0.96  9.55 10.13 4.91e+41 1.66e+42 
J180221.5+671758.6 270.590 67.300 0.291   1.95  1.13  1.64  0.95  0.64  0.37  8.51  4.94  4.07  2.36 10.81 10.79 6.37e+42 2.29e+43 
J180232.3+672319.0 270.635 67.389 0.196   0.00  0.00  3.82  2.22  7.93  4.60 13.97  8.10  2.26  1.31  9.74  9.56 4.09e+41 1.39e+42 
J180234.2+671712.6 270.643 67.287 0.196   7.68  4.45  4.76  2.76  2.45  1.42 14.17  8.22  6.00  3.48 10.22 10.34 2.39e+42 7.90e+42 
J180238.5+653913.4 270.661 65.654 0.251   2.05  1.19  1.88  1.09  0.00  0.00  6.70  3.88  1.93  1.12 10.01 10.48 1.83e+42 5.98e+42 
J180247.8+653533.8 270.699 65.593 0.291   3.18  1.84  1.87  1.08  0.91  0.53  6.59  3.82  2.93  1.70 10.17 10.61 2.92e+42 9.67e+42 
J180249.3+653434.6 270.706 65.576 0.376   8.27  4.80  3.57  2.07  6.11  3.55 14.31  8.30  2.53  1.47  9.91 11.09 4.60e+42 1.62e+43 
J180302.8+672022.9 270.762 67.340 0.087   9.49  5.50  3.17  1.84  3.46  2.01 11.77  6.83  3.02  1.75  9.72  9.56 2.67e+41 9.44e+41 
J180303.6+671450.3 270.765 67.247 0.215   6.45  3.74  3.65  2.11  1.36  0.79 12.57  7.29  5.03  2.92 10.27 10.51 2.40e+42 7.96e+42 
J180307.1+672123.8 270.780 67.357 0.078   0.00  0.00  0.00  0.00  0.00  0.00 18.48 10.72  9.20  5.34 10.25 10.07 1.25e+42 4.46e+42 
J180311.3+670440.3 270.797 67.078 0.222   6.08  3.52  1.69  0.98  1.47  0.85  6.42  3.72  1.74  1.01  9.69  9.95 4.35e+41 1.47e+42 
J180338.3+660454.4 270.910 66.082 0.282   0.87  0.51  0.62  0.36  0.00  0.00  2.44  1.42  1.16  0.67 10.22 10.39 9.14e+41 3.11e+42 
J180341.3+671948.5 270.922 67.330 0.198   0.95  0.55  0.31  0.18  0.00  0.00  2.82  1.63  1.17  0.68  9.81  9.83 4.87e+41 1.69e+42 
J180348.3+672314.9 270.951 67.387 0.235   7.08  4.11  3.23  1.88  1.89  1.10  9.02  5.23  2.54  1.47  9.66 10.12 9.54e+41 3.16e+42 
J180350.9+672825.1 270.962 67.474 0.175   1.34  0.78  0.39  0.23  0.00  0.00  3.75  2.18  1.74  1.01 10.31 10.40 4.29e+41 1.55e+42 
J180410.0+671935.7 271.042 67.327 0.086  14.21  8.24  4.86  2.82  4.72  2.74 20.80 12.07  5.46  3.17  9.39  9.36 1.85e+41 6.45e+41 
J180423.4+655809.3 271.098 65.969 0.319   1.15  0.67  1.03  0.60  0.49  0.29  3.88  2.25  1.49  0.86 10.10 10.54 2.07e+42 6.88e+42 
J180431.1+664813.7 271.130 66.804 0.087  10.46  6.07  4.68  2.71  7.85  4.55 15.80  9.17  2.65  1.54  9.61  9.39 2.35e+41 8.36e+41 
J180436.8+655318.1 271.154 65.888 0.333   3.96  2.30  1.47  0.85  1.40  0.81  5.30  3.08  1.48  0.86  9.80 10.27 1.51e+42 5.10e+42 
J180451.7+661337.9 271.215 66.227 0.236   2.31  1.34  3.40  1.97  0.51  0.29 11.78  6.83  4.85  2.81 10.75 10.98 5.79e+42 1.92e+43 
J180502.9+664259.2 271.262 66.716 0.198  11.92  6.91 10.62  6.16  3.15  1.83 31.73 18.40 12.47  7.23 10.20 10.31 2.24e+42 7.41e+42 
J180518.1+670703.0 271.326 67.118 0.161   4.79  2.78  4.33  2.51  1.68  0.97 25.14 14.58  9.79  5.68 10.37 10.52 3.01e+42 1.07e+43 
J180533.0+671030.6 271.388 67.175 0.331  12.01  6.97  6.00  3.48  5.42  3.14 16.38  9.50  5.15  2.99 10.43 11.20 7.61e+42 2.64e+43 
J180535.3+655022.2 271.397 65.840 0.206   3.90  2.26  3.40  1.97  1.10  0.64 15.13  8.78  7.02  4.07 10.40 10.56 3.29e+42 1.17e+43 
J180545.4+672656.0 271.439 67.449 0.139   0.00  0.00  4.01  2.33  2.00  1.16 13.70  7.94  3.68  2.14  9.72  9.78 4.86e+41 1.70e+42 
J180552.3+670526.1 271.468 67.091 0.161   2.39  1.39  1.63  0.95  0.00  0.00  9.18  5.32  3.20  1.86 10.39 10.52 2.35e+42 8.26e+42 
J180552.7+660446.8 271.470 66.080 0.285   3.16  1.83  1.17  0.68  0.52  0.30  5.72  3.32  1.39  0.81  9.96 10.20 1.51e+42 5.41e+42 
J180606.0+655409.3 271.525 65.903 0.193  28.51 16.54  0.00  0.00  0.00  0.00  7.85  4.55  0.94  0.54  9.72  9.93 9.38e+41 3.08e+42 
J180608.3+661243.9 271.535 66.212 0.129   0.00  0.00  0.00  0.00  0.00  0.00  6.72  3.90  1.45  0.84  9.96  9.76 4.59e+41 1.62e+42 
J180614.6+670204.5 271.561 67.035 0.198   4.17  2.42  1.82  1.06  1.79  1.04  5.96  3.46  1.90  1.10  9.43  9.90 5.78e+41 1.92e+42 
J180621.4+660542.4 271.589 66.095 0.290   0.61  0.35  0.33  0.19  0.00  0.00  2.17  1.26  1.07  0.62 10.28 10.49 6.82e+41 2.12e+42 
J180626.8+661804.1 271.612 66.301 0.342   6.40  3.71  2.31  1.34  2.62  1.52  5.31  3.08  1.00  0.58 10.05 10.50 2.93e+42 9.79e+42 
J180631.7+653248.1 271.632 65.547 0.293   1.51  0.88  0.82  0.48  0.80  0.46  1.98  1.15  0.72  0.42  9.84 10.07 6.81e+41 2.41e+42 
J180642.3+670618.5 271.676 67.105 0.350   1.27  0.74  0.67  0.39  0.43  0.25  4.28  2.48  1.49  0.86 10.27 10.51 2.22e+42 7.86e+42 
J180643.7+653345.7 271.682 65.563 0.175   9.70  5.63  4.51  2.62  3.02  1.75 15.43  8.95  5.13  2.98  9.85 10.06 1.10e+42 3.95e+42 
J180645.4+655053.8 271.689 65.848 0.292   2.61  1.51  1.97  1.14  0.62  0.36  9.58  5.56  4.58  2.65 10.35 10.77 4.18e+42 1.41e+43 
J180655.8+673217.1 271.733 67.538 0.320  17.43 10.11  4.62  2.68  5.02  2.91 14.42  8.36  3.02  1.75  9.75 10.80 2.37e+42 8.24e+42 
J180659.4+664636.4 271.748 66.777 0.348  17.15  9.95  6.67  3.87 13.39  7.77 20.57 11.93  3.15  1.83  9.64 11.14 0.00e+00 1.36e+42 
J180702.9+660248.6 271.762 66.047 0.322   3.07  1.78  2.03  1.18  0.69  0.40  9.11  5.28  2.49  1.44 10.01 10.71 1.88e+42 6.49e+42 
J180718.9+662632.1 271.829 66.442 0.198   1.16  0.67  0.52  0.30  0.25  0.15  3.46  2.00  0.65  0.38 10.15  9.96 1.02e+42 3.48e+42 
J180733.4+654454.2 271.889 65.748 0.206   5.04  2.92  2.73  1.58  1.47  0.85 10.79  6.26  4.10  2.38 10.14 10.41 2.00e+42 7.11e+42 
J180734.4+671023.3 271.894 67.173 0.180   0.00  0.00  2.40  1.39  1.44  0.84  7.64  4.43  1.95  1.13  9.65  9.65 4.18e+41 1.47e+42 
J180734.6+653835.4 271.894 65.643 0.174   3.18  1.84  1.18  0.69  1.15  0.67  3.58  2.08  1.17  0.68  9.48  9.94 4.26e+41 1.37e+42 
J180751.7+660705.0 271.966 66.118 0.335   5.13  2.98  2.71  1.57  1.18  0.68  9.65  5.60  3.85  2.24  9.76 10.86 1.78e+42 6.54e+42 
J180817.4+663605.5 272.073 66.602 0.198   3.95  2.29  3.63  2.11  1.81  1.05 11.30  6.55  4.88  2.83 10.20 10.24 1.81e+42 6.51e+42 
J180820.7+654835.0 272.087 65.810 0.320   0.95  0.55  1.07  0.62  0.38  0.22  6.64  3.85  3.20  1.86 10.45 11.04 3.85e+42 1.37e+43 
J180821.9+670726.8 272.091 67.124 0.186   0.00  0.00  2.65  1.54  2.70  1.57  4.32  2.51  1.47  0.85  9.74  9.99 3.63e+41 1.23e+42 
J180824.8+670237.4 272.103 67.044 0.250   2.85  1.65  2.35  1.36  1.41  0.82  6.32  3.67  1.84  1.07  9.70 10.33 5.45e+41 1.84e+42 
J180827.9+654552.8 272.116 65.765 0.198  18.84 10.93  6.53  3.79 16.45  9.54 19.37 11.23  2.64  1.53  9.44  9.98 4.66e+41 1.50e+42 
J180834.8+665457.2 272.145 66.916 0.120   0.00  0.00  0.00  0.00  0.00  0.00  4.14  2.40  2.07  1.20  9.36 10.16 2.01e+41 6.32e+41 
J180835.8+670932.3 272.149 67.159 0.350   3.71  2.15  3.53  2.05  1.21  0.70 14.46  8.38  6.96  4.04 10.18 10.83 3.32e+42 1.15e+43 
J180845.8+655142.0 272.191 65.862 0.168   5.30  3.08  2.02  1.17  1.16  0.67  8.60  4.99  2.79  1.62  9.20 10.17 2.08e+41 6.71e+41 
J180846.2+670022.7 272.193 67.006 0.253   2.58  1.50  1.43  0.83  0.68  0.40  4.83  2.80  2.09  1.21  9.81 10.29 9.57e+41 3.07e+42 
J180855.0+664040.2 272.229 66.678 0.179   0.00  0.00  2.53  1.47  0.00  0.00  9.79  5.68  3.77  2.19 10.19 10.15 1.45e+42 5.21e+42 
J180908.0+671324.9 272.283 67.224 0.328   3.21  1.86  2.23  1.29  0.82  0.47  8.88  5.15  2.50  1.45 10.60 11.05 8.03e+42 2.70e+43 
J180916.9+665425.1 272.321 66.907 0.255   0.00  0.00  2.74  1.59  1.48  0.86  7.46  4.33  1.99  1.16  9.62 10.07 9.77e+41 3.25e+42 
J180926.8+663051.6 272.362 66.514 0.174   0.00  0.00  4.31  2.50  2.20  1.27  8.90  5.16  3.51  2.04  9.77 10.22 6.18e+41 2.08e+42 
J180954.1+662955.4 272.476 66.499 0.213   0.00  0.00  1.62  0.94  0.00  0.00 11.69  6.78  3.61  2.09 10.48 10.69 5.32e+42 1.81e+43 
J180959.7+662301.0 272.499 66.384 0.174   0.00  0.00  3.06  1.77  0.00  0.00  5.57  3.23  2.13  1.23  9.90 10.01 1.04e+42 3.48e+42 
J181011.8+661902.0 272.550 66.317 0.206   0.54  0.31  0.00  0.00  0.00  0.00  1.03  0.60  0.38  0.22  9.95 10.19 1.24e+42 4.40e+42 
J181024.3+671026.9 272.601 67.174 0.308   0.00  0.00  0.00  0.00  0.00  0.00  2.16  1.25  0.57  0.33  9.78 10.92 1.17e+42 3.80e+42 
J181024.9+664701.7 272.604 66.784 0.245   4.26  2.47  1.70  0.98  0.95  0.55  5.58  3.24  1.92  1.11 10.02 10.19 1.20e+42 4.26e+42 
J181049.4+662209.7 272.706 66.369 0.175   1.17  0.68  1.00  0.58  0.00  0.00  3.76  2.18  1.22  0.71  9.98  9.99 9.24e+41 3.31e+42 
J181114.9+670241.5 272.812 67.045 0.251  16.42  9.52  8.78  5.09  7.70  4.47 35.41 20.54  9.79  5.68  9.77 10.72 3.02e+42 1.09e+43 
J181121.2+665045.9 272.839 66.846 0.289   2.11  1.22  1.24  0.72  0.37  0.21  3.27  1.89  1.55  0.90 10.07 10.30 9.22e+41 3.22e+42 
J181121.5+664640.6 272.840 66.778 0.134   5.88  3.41  4.04  2.34  1.32  0.76 13.84  8.03  5.67  3.29  9.43  9.93 5.10e+41 1.70e+42 
J181129.1+670103.7 272.871 67.018 0.077   4.95  2.87  1.14  0.66  1.78  1.03  5.41  3.13  0.94  0.54  8.96  9.43 6.06e+40 1.86e+41 
J181148.5+663845.0 272.952 66.646 0.252   2.95  1.71  1.00  0.58  1.38  0.80  3.76  2.18  0.86  0.50  9.49  9.94 7.20e+41 2.40e+42 
J181156.7+670330.8 272.986 67.059 0.308   0.00  0.00  1.64  0.95  0.00  0.00  5.28  3.06  1.37  0.79 10.57 10.89 5.87e+42 1.91e+43 
J181201.3+664635.4 273.006 66.776 0.208   4.45  2.58  2.33  1.35  1.24  0.72  5.83  3.38  2.06  1.19  9.70 10.38 3.37e+41 1.04e+42 
J181207.4+670235.4 273.031 67.043 0.251   0.00  0.00  1.85  1.07  1.28  0.74  4.77  2.76  1.84  1.07  9.75 10.22 1.00e+42 3.40e+42 
J181208.9+670141.2 273.037 67.028 0.207   0.00  0.00  0.86  0.50  0.57  0.33  3.67  2.13  1.05  0.61 10.19 10.18 7.37e+41 2.50e+42 
J181216.4+662439.9 273.068 66.411 0.111  16.62  9.64  0.00  0.00  5.15  2.99  8.10  4.70  2.33  1.35  9.31  9.13 1.50e+41 5.10e+41 
J181253.6+663750.2 273.224 66.631 0.216   3.82  2.22  2.89  1.68  1.75  1.02 12.13  7.04  4.47  2.59 10.00 10.59 1.45e+42 4.89e+42 
J181254.6+662022.6 273.228 66.340 0.165   0.00  0.00  2.32  1.34  3.04  1.76  8.34  4.84  1.60  0.93  9.33 10.14 1.62e+41 5.51e+41 
J181255.0+664012.3 273.230 66.670 0.293   0.00  0.00  0.00  0.00  0.00  0.00  2.85  1.65  0.91  0.53 10.24 10.27 1.51e+42 5.25e+42 
J175846.3+660724.6 269.693 66.124 0.169   0.00  0.00 15.50  8.99 16.03  9.29 43.27 25.10 11.72  6.80  9.88 10.52 2.31e+42 7.92e+42 
J180351.0+671604.6 270.963 67.268 0.191   5.66  3.28  1.98  1.15  1.07  0.62  8.23  4.77  2.34  1.36  9.84 10.08 6.94e+41 2.46e+42 
J180650.0+661333.5 271.708 66.226 0.193   3.49  2.03  0.95  0.55  1.17  0.68  4.24  2.46  0.61  0.35  9.62 10.08 5.92e+41 1.90e+42 
J175659.0+660431.0 269.246 66.075 0.186   5.87  3.40  2.24  1.30  1.35  0.79  9.47  5.49  2.96  1.72  9.86  9.86 6.55e+41 2.31e+42 
J180743.1+664258.6 271.930 66.716 0.175   0.00  0.00  0.00  0.00  1.15  0.67  6.53  3.79  1.43  0.83  9.62 10.49 4.47e+41 1.41e+42 
J175452.7+670639.1 268.720 67.111 0.138   1.07  0.62  0.24  0.14  0.00  0.00  2.27  1.32  0.96  0.56  9.48  9.52 3.68e+41 1.27e+42 
J180056.3+672240.5 270.235 67.378 0.326   1.53  0.89  0.98  0.57  0.75  0.43  2.26  1.31  0.47  0.27 10.46 10.61 3.08e+42 1.03e+43 
J180912.4+664520.4 272.302 66.756 0.296   1.21  0.70  1.19  0.69  0.19  0.11  5.71  3.31  2.42  1.41  9.74 11.07 1.69e+42 5.57e+42 
J175907.6+663245.3 269.782 66.546 0.321   0.95  0.55  0.68  0.39  0.00  0.00  2.87  1.66  0.68  0.40 10.07 10.71 2.42e+42 8.40e+42 
J175606.3+670744.5 269.026 67.129 0.302   1.67  0.97  1.02  0.59  0.00  0.00  4.85  2.81  1.68  0.98  9.92 10.15 1.54e+42 5.14e+42 
J175709.6+671556.7 269.290 67.266 0.302   1.28  0.74  1.15  0.67  0.00  0.00  8.20  4.75  1.50  0.87 10.08 10.15 8.38e+41 2.96e+42 
J175742.8+673507.3 269.429 67.585 0.086   0.00  0.00  0.00  0.00  0.00  0.00 13.15  7.62  4.15  2.41 10.02 10.26 1.37e+42 4.43e+42 
J175749.4+671109.8 269.456 67.186 0.222   2.07  1.20  0.00  0.00  0.00  0.00  4.48  2.60  1.56  0.91  9.93  9.76 5.96e+41 2.14e+42 
J175838.0+673922.9 269.658 67.656 0.233   0.00  0.00  3.20  1.86  0.00  0.00 19.09 11.07  8.66  5.03 10.61 10.62 4.64e+42 1.60e+43 
J175935.2+670933.7 269.897 67.159 0.370   1.67  0.97  0.99  0.57  0.00  0.00  3.81  2.21  0.86  0.50 10.05 10.22 1.82e+42 5.99e+42 
J180151.8+654509.4 270.466 65.753 0.265   1.71  0.99  0.79  0.46  0.00  0.00  2.24  1.30  0.32  0.18 10.04  9.92 8.03e+41 2.80e+42 
J180500.8+663508.0 271.253 66.586 0.383   0.89  0.52  0.79  0.46  0.00  0.00  3.08  1.78  0.51  0.29 10.25 10.58 2.72e+42 9.15e+42 
J181032.7+665138.9 272.637 66.861 0.255   1.24  0.72  1.19  0.69  0.00  0.00  4.06  2.35  1.36  0.79  9.67  9.84 7.69e+41 2.54e+42 
J181113.8+663136.9 272.808 66.527 0.293   0.76  0.44  0.38  0.22  0.00  0.00  2.46  1.43  0.59  0.34 10.27 10.42 2.45e+42 8.15e+42 
J175801.9+664757.2 269.508 66.799 0.303   1.38  0.80  0.00  0.00  0.43  0.25  3.82  2.22  2.05  1.19 10.45 10.50 2.86e+42 1.01e+43 
J175147.3+660838.2 267.947 66.144 0.332   1.06  0.61  0.00  0.00  0.44  0.26  2.65  1.53  1.67  0.97 10.44 10.68 3.58e+42 1.26e+43 
J175628.1+654502.6 269.117 65.751 0.286   2.89  1.68  1.06  0.61  0.76  0.44  5.44  3.16  0.00  0.00 10.27 10.69 2.31e+42 7.88e+42 
J175738.8+653955.0 269.412 65.665 0.170   1.90  1.10  0.00  0.00  1.03  0.60  4.18  2.43  3.09  1.79 10.44 10.24 1.54e+42 5.47e+42 
J175845.9+671641.9 269.691 67.278 0.324   7.36  4.27  3.04  1.76  2.30  1.33  3.21  1.86  0.00  0.00 11.02 11.06 1.15e+43 4.12e+43 
J175957.3+655228.6 269.989 65.875 0.169   1.87  1.08  0.00  0.00  1.33  0.77  1.38  0.80  2.22  1.29 10.51 10.30 9.83e+41 3.33e+42 
J180249.1+672513.5 270.705 67.420 0.336   4.45  2.58  2.57  1.49  1.76  1.02 10.67  6.19  0.00  0.00 10.25 10.68 4.86e+42 1.63e+43 
J180404.3+664309.6 271.018 66.719 0.326   2.96  1.72  2.84  1.65  0.71  0.41 10.48  6.08  5.45  3.16 10.54 10.67 5.15e+42 1.72e+43 
J180423.6+663543.4 271.098 66.595 0.363   3.68  2.13  1.55  0.90  0.35  0.20  4.88  2.83  2.69  1.56 10.77 11.14 5.23e+42 1.76e+43 
J180740.0+662819.1 271.917 66.472 0.339   2.09  1.21  0.00  0.00  0.97  0.56  3.79  2.20  2.96  1.72 10.61 10.79 4.51e+42 1.58e+43 
J180340.6+662613.8 270.919 66.437 0.397   6.01  3.48  3.82  2.22  2.55  1.48  9.97  5.78  0.00  0.00 10.61 11.23 1.36e+43 4.78e+43 
J175241.8+665137.4 268.174 66.860 0.444   1.23  0.72  1.13  0.66  0.35  0.20  0.00  0.00  0.00  0.00 10.52 11.27 9.17e+42 3.18e+43 
J175345.0+665352.3 268.438 66.898 0.614   5.73  3.32  2.15  1.25  3.85  2.23  0.00  0.00  0.00  0.00 10.52 11.80 2.09e+43 7.23e+43 
J175402.8+665222.2 268.512 66.873 0.458   2.61  1.52  1.83  1.06  1.14  0.66  0.00  0.00  0.00  0.00 10.78 11.58 1.32e+43 4.41e+43 
J175727.6+664556.6 269.365 66.766 0.417   0.70  0.40  0.39  0.22  0.72  0.42  0.00  0.00  0.00  0.00 10.48 11.29 7.15e+42 2.49e+43 
J175200.7+662303.5 268.003 66.384 0.532   2.14  1.24  0.86  0.50  0.85  0.49  0.00  0.00  0.00  0.00 10.14 11.65 1.70e+43 5.57e+43 
J175211.1+665135.4 268.046 66.860 0.425   0.84  0.49  0.61  0.36  0.25  0.15  0.00  0.00  0.00  0.00 10.57 10.72 5.79e+42 2.00e+43 
J175926.7+662938.6 269.861 66.494 0.459   2.35  1.36  2.01  1.17  0.81  0.47  0.00  0.00  0.00  0.00 10.46 11.48 1.02e+43 3.47e+43 
J175500.0+661113.3 268.750 66.187 0.450   3.22  1.87  2.50  1.45  1.26  0.73  0.00  0.00  0.00  0.00 10.69 11.79 1.53e+43 5.59e+43 
J175305.4+670621.7 268.273 67.106 0.413   3.19  1.85  1.22  0.71  2.39  1.39  0.00  0.00  0.00  0.00  9.46 11.38 9.04e+41 2.77e+42 
J175312.9+653147.5 268.304 65.530 0.438   1.68  0.97  0.00  0.00  0.48  0.28  0.00  0.00  0.00  0.00 10.78 11.00 7.51e+42 2.54e+43 
J175357.3+655836.8 268.489 65.977 0.391  21.81 12.65  9.40  5.45 17.49 10.15  0.00  0.00  0.00  0.00  9.33 11.53 4.72e+42 1.62e+43 
J175550.5+671532.8 268.961 67.259 0.407   4.31  2.50  0.95  0.55  5.91  3.42  0.00  0.00  0.00  0.00 10.42 10.94 4.11e+42 1.41e+43 
J175904.2+674249.7 269.768 67.714 0.422   2.30  1.33  2.01  1.17  0.47  0.27  0.00  0.00  0.00  0.00 10.76 11.16 6.83e+42 2.33e+43 
J175911.1+655958.4 269.796 66.000 0.595   0.90  0.52  0.00  0.00  1.98  1.15  0.00  0.00  0.00  0.00 10.93 11.56 5.00e+42 1.58e+43 
J180050.7+670738.5 270.212 67.127 0.305   0.73  0.42  0.64  0.37  1.66  0.96  0.00  0.00  0.00  0.00 10.37 10.69 1.86e+42 6.24e+42 
J180138.1+654008.3 270.409 65.669 0.400   2.75  1.60  1.79  1.04  1.30  0.75  0.00  0.00  0.00  0.00 10.38 11.03 9.43e+42 3.31e+43 
J180143.4+655547.5 270.431 65.930 0.362   1.28  0.74  0.40  0.23  0.18  0.10  0.00  0.00  0.00  0.00 10.85 11.00 1.11e+43 3.85e+43 
J180323.1+654837.6 270.847 65.810 0.367   1.53  0.89  0.47  0.27  0.43  0.25  0.00  0.00  0.00  0.00 10.81 11.02 9.61e+42 3.24e+43 
J180345.9+653208.1 270.942 65.536 0.398   2.15  1.25  1.25  0.73  0.64  0.37  0.00  0.00  0.00  0.00 10.52 11.38 9.14e+42 3.16e+43 
J180700.2+653331.9 271.751 65.559 0.264   0.78  0.45  0.00  0.00  2.75  1.59  0.00  0.00  0.00  0.00 10.39 10.56 2.27e+42 7.66e+42 
J180722.2+663104.0 271.843 66.518 0.261  21.58 12.52  1.08  0.63  1.26  0.73  0.00  0.00  0.00  0.00 10.45 10.62 2.99e+42 1.05e+43 
J180743.8+655500.5 271.933 65.917 0.411   3.55  2.06  2.45  1.42  1.21  0.70  0.00  0.00  0.00  0.00 10.51 11.01 1.08e+43 3.74e+43 
J180748.1+660850.6 271.951 66.147 0.527   3.96  2.29  2.08  1.21  0.50  0.29  0.00  0.00  0.00  0.00 10.70 11.13 1.09e+43 3.74e+43 
J180855.1+665748.9 272.230 66.964 0.518   7.21  4.18  3.07  1.78  4.48  2.60  0.00  0.00  0.00  0.00 10.35 11.31 1.61e+43 5.72e+43 
J181135.3+670012.2 272.897 67.003 0.513   2.24  1.30  0.00  0.00  0.86  0.50  0.00  0.00  0.00  0.00 10.90 11.15 1.29e+43 4.35e+43 
J180540.6+662725.3 271.419 66.457 0.409   7.43  4.31  3.60  2.09  3.00  1.74  0.00  0.00  0.00  0.00 10.98 11.07 4.41e+42 1.50e+43 
J175241.2+663043.0 268.172 66.512 0.391   4.86  2.82  2.77  1.61  0.72  0.42  0.00  0.00  0.00  0.00 10.61 11.38 8.30e+42 2.76e+43 
J175700.3+670545.1 269.252 67.096 0.333   2.15  1.25  0.61  0.35  0.52  0.30  4.15  2.41  0.00  0.00  9.87 10.97 1.31e+42 4.24e+42 
J175845.3+670304.7 269.689 67.051 0.378   7.46  4.33  2.09  1.21  2.66  1.54  8.65  5.02  0.00  0.00  9.76 10.77 8.22e+41 2.63e+42 
J180546.4+654055.1 271.443 65.682 0.392   2.11  1.22  1.03  0.60  0.44  0.26  2.38  1.38  0.00  0.00  9.64 10.48 2.00e+42 6.93e+42 
J180730.7+660043.1 271.878 66.012 0.150   0.82  0.48  0.00  0.00  0.28  0.16  2.09  1.21  1.70  0.99 10.29 10.05 9.29e+41 3.25e+42 
J175619.7+664736.9 269.082 66.794 0.451   3.42  1.98  1.71  0.99  1.64  0.95  0.00  0.00  0.00  0.00 10.23 11.21 6.09e+42 2.10e+43 
J175735.7+662204.2 269.399 66.368 0.488   2.97  1.72  1.75  1.02  1.35  0.78  0.00  0.00  0.00  0.00 10.46 11.58 5.42e+42 1.75e+43 
J175136.3+665507.9 267.901 66.919 0.391   1.43  0.83  0.54  0.31  0.39  0.23  0.00  0.00  0.00  0.00  9.93 11.01 2.51e+42 9.15e+42 
J175212.4+661522.3 268.052 66.256 0.388   1.53  0.89  1.15  0.67  0.53  0.31  0.00  0.00  0.00  0.00 10.01 11.04 1.56e+42 5.00e+42 
J175513.8+661540.4 268.808 66.261 0.426   1.37  0.79  1.08  0.63  0.69  0.40  0.00  0.00  0.00  0.00 10.09 10.83 3.32e+42 1.16e+43 
J175115.5+655607.5 267.815 65.935 0.404   1.35  0.78  1.05  0.61  0.38  0.22  0.00  0.00  0.00  0.00 10.31 10.58 1.76e+42 6.22e+42 
J175252.8+654003.5 268.220 65.668 0.415   3.64  2.11  1.79  1.04  0.65  0.37  0.00  0.00  0.00  0.00 10.48 10.78 6.55e+42 2.20e+43 
J175409.2+672316.1 268.539 67.388 0.369   3.56  2.07  1.67  0.97  2.22  1.29  0.00  0.00  0.00  0.00 10.11 10.59 3.55e+42 1.19e+43 
J175435.6+660541.9 268.649 66.095 0.450   0.87  0.50  0.44  0.25  0.36  0.21  0.00  0.00  0.00  0.00 10.62 10.79 4.29e+42 1.41e+43 
J175503.8+660521.4 268.766 66.089 0.452   1.07  0.62  0.00  0.00  0.47  0.27  0.00  0.00  0.00  0.00 10.58 10.62 3.90e+42 1.40e+43 
J175510.0+653040.1 268.792 65.511 0.470   5.83  3.38  2.14  1.24  2.96  1.71  0.00  0.00  0.00  0.00  9.94 10.83 4.49e+42 1.58e+43 
J175533.3+660330.8 268.889 66.059 0.534   2.24  1.30  1.70  0.98  1.08  0.63  0.00  0.00  0.00  0.00 10.50 10.90 7.95e+42 2.70e+43 
J175743.6+671207.4 269.432 67.202 0.431   1.76  1.02  0.00  0.00  0.72  0.42  0.00  0.00  0.00  0.00 10.35 10.78 2.81e+42 9.73e+42 
J180136.5+661720.4 270.402 66.289 0.445   1.23  0.71  0.63  0.36  0.48  0.28  0.00  0.00  0.00  0.00 10.84 10.99 7.32e+42 2.44e+43 
J180304.6+672848.0 270.769 67.480 0.397   2.55  1.48  1.24  0.72  1.18  0.68  0.00  0.00  0.00  0.00 10.21 10.42 2.16e+42 7.18e+42 
J180356.9+662701.3 270.987 66.450 0.613   3.93  2.28  1.32  0.76  1.25  0.73  0.00  0.00  0.00  0.00 10.28 11.35 1.66e+43 5.97e+43 
J180830.6+670202.7 272.128 67.034 0.426   2.82  1.64  1.03  0.60  0.56  0.32  0.00  0.00  0.00  0.00 10.17 10.38 2.26e+42 8.10e+42 
J180853.9+654340.4 272.225 65.728 0.426   1.43  0.83  0.62  0.36  0.50  0.29  0.00  0.00  0.00  0.00 10.38 10.68 4.64e+42 1.57e+43 
J175905.2+670553.4 269.772 67.098 0.426   3.26  1.89  1.17  0.68  1.41  0.82  0.00  0.00  0.00  0.00 10.21 11.02 4.10e+41 1.14e+42 
J180717.2+665012.0 271.822 66.837 0.435  15.37  8.92  5.52  3.20  7.72  4.48  0.00  0.00  0.00  0.00  9.68 11.31 6.67e+42 2.34e+43 
61007260           269.296 66.338 0.704   0.00  0.00  3.40  0.00  4.00  0.00  3.41  0.43  1.16  0.00 10.26 11.69 1.83e+43 6.41e+43 
61021272           268.360 66.730 0.824   0.00  0.00  0.00  0.00  0.00  0.00  2.38  0.29  1.06  0.23 10.43 11.53 8.39e+42 3.06e+43 
61023846           269.189 66.824 0.795   0.00  0.00  0.00  0.00  0.00  0.00  2.62  0.34  1.27  0.29 10.41 11.53 1.16e+43 3.95e+43 
61014553           268.325 66.547 0.923   0.00  0.00  0.54  0.18  0.56  0.16  3.91  0.55  1.05  0.00 10.26 11.31 1.01e+43 3.53e+43 
61022934           268.365 66.787 0.703   0.00  0.00  1.01  0.08  0.06  0.05  7.61  0.93  3.70  0.59 10.41 11.48 7.37e+42 2.71e+43 
61010028           268.788 66.423 0.769   0.00  0.00  0.00  0.00  0.00  0.00  2.70  0.30  0.60  0.00 10.01 11.43 1.32e+43 4.69e+43 
61010515           268.769 66.438 0.922   0.00  0.00  0.00  0.00  0.00  0.00  3.09  0.53  1.11  0.37 10.63 11.76 1.94e+43 6.61e+43 
61012132           268.127 66.482 0.956   0.00  0.00  0.00  0.00  0.00  0.00  3.39  0.39  0.78  0.00 10.28 11.26 1.05e+43 3.77e+43 
61023221           268.535 66.800 0.703   0.00  0.00  0.00  0.00  0.00  0.00  4.09  0.50  1.02  0.26  9.91 10.91 2.98e+42 1.04e+43 
61020444           268.470 66.704 0.732   0.00  0.00  0.00  0.00  0.00  0.00  9.39  1.30  2.61  0.00 10.75 11.83 2.27e+43 7.73e+43 
61024055           268.401 66.831 1.025   0.00  0.00  0.00  0.00  0.00  0.00 19.48  2.34  3.12  0.47 10.18 12.04 1.54e+43 5.16e+43 
61017060           268.441 66.611 0.868   0.00  0.00  1.21  0.09  0.00  0.00  2.66  0.32  0.73  0.00 10.42 11.70 1.66e+43 5.75e+43 
61011677           268.895 66.471 0.885   0.00  0.00  0.00  0.00  0.00  0.00  5.48  0.61  1.56  0.20  9.32 11.91 0.00e+00 8.47e+42 

